Near-optimal matrix recovery from random linear measurements

In matrix recovery from random linear measurements, one is interested in recovering an unknown $M$-by-$N$ matrix $X_0$ from $n<MN$ measurements $y_i=Tr(A_i^T X_0)$ where each $A_i$ is an $M$-by-$N$ measurement matrix with i.i.d random entries, $i=1,\ldots,n$. We present a novel matrix recovery algorithm, based on approximate message passing, which iteratively applies an optimal singular value shrinker -- a nonconvex nonlinearity tailored specifically for matrix estimation. Our algorithm typically converges exponentially fast, offering a significant speedup over previously suggested matrix recovery algorithms, such as iterative solvers for Nuclear Norm Minimization (NNM). It is well known that there is a recovery tradeoff between the information content of the object $X_0$ to be recovered (specifically, its matrix rank $r$) and the number of linear measurements $n$ from which recovery is to be attempted. The precise tradeoff between $r$ and $n$, beyond which recovery by a given algorithm becomes possible, traces the so-called phase transition curve of that algorithm in the $(r,n)$ plane. The phase transition curve of our algorithm is noticeably better than that of NNM. Interestingly, it is close to the information-theoretic lower bound for the minimal number of measurements needed for matrix recovery, making it not only state-of-the-art in terms of convergence rate, but also near-optimal in terms of the matrices it successfully recovers.

==> figures/logit_tables.txt <==
RHO=0.3, ALG=AMP-SVST
\begin{tabular}{rrrrr}
\toprule
 $N$ &  $\delta^*$ &  $\hat{PT}$ &       $a$ &         $b$ \\
\midrule
  25 &    0.725255 &    0.708821 &  0.893351 &   54.361254 \\
  50 &    0.725255 &    0.736195 & -1.177472 &  107.630923 \\
  75 &    0.725255 &    0.721162 &  0.516802 &  126.253673 \\
 100 &    0.725255 &    0.730764 & -0.960405 &  174.320331 \\
 125 &    0.725255 &    0.723859 &  0.374672 &  268.404823 \\
 150 &    0.725255 &    0.728399 & -0.913327 &  290.457615 \\
\bottomrule
\end{tabular}

RHO=0.3, ALG=AMP-OPT
\begin{tabular}{rrrrr}
\toprule
 $N$ &  $\delta^*$ &  $\hat{PT}$ &       $a$ &         $b$ \\
\midrule
  25 &        0.51 &    0.481612 &  0.773087 &   27.232526 \\
  50 &        0.51 &    0.525579 & -0.840751 &   53.965804 \\
  75 &        0.51 &    0.514067 & -0.229560 &   56.447376 \\
 100 &        0.51 &    0.523066 & -0.729229 &   55.810573 \\
 150 &        0.51 &    0.520286 & -1.036074 &  100.730628 \\
 300 &        0.51 &    0.518647 & -1.392412 &  161.021580 \\
\bottomrule
\end{tabular}


